Gradient Descent as a Perceptron Algorithm: Understanding Dynamics and Implicit Acceleration

Even for the gradient descent (GD) method applied to neural network training, understanding its optimization dynamics, including convergence rate, iterate trajectories, function value oscillations, and especially its implicit acceleration, remains a challenging problem. We analyze nonlinear models with the logistic loss and show that the steps of GD reduce to those of generalized perceptron algorithms (Rosenblatt, 1958), providing a new perspective on the dynamics. This reduction yields significantly simpler algorithmic steps, which we analyze using classical linear algebra tools. Using these tools, we demonstrate on a minimalistic example that the nonlinearity in a two-layer model can provably yield a faster iteration complexity $\tilde{O}(\sqrt{d})$ compared to $\Omega(d)$ achieved by linear models, where $d$ is the number of features. This helps explain the optimization dynamics and the implicit acceleration phenomenon observed in neural networks. The theoretical results are supported by extensive numerical experiments. We believe that this alternative view will further advance research on the optimization of neural networks.

==> result.txt <==
p_3(\lambda) = - 16 d^{4} \gamma^{8} - 16 d^{3} \gamma^{8} \mu^{2} - 64 d^{3} \gamma^{8} \mu + 32 d^{3} \gamma^{6} - 4 d^{2} \gamma^{8} \mu^{4} - 32 d^{2} \gamma^{8} \mu^{3} - 64 d^{2} \gamma^{8} \mu^{2} + 24 d^{2} \gamma^{6} \mu^{2} + 96 d^{2} \gamma^{6} \mu - 24 d^{2} \gamma^{4} + 4 d \gamma^{6} \mu^{4} + 32 d \gamma^{6} \mu^{3} + 64 d \gamma^{6} \mu^{2} - 12 d \gamma^{4} \mu^{2} - 48 d \gamma^{4} \mu + 8 d \gamma^{2} - \gamma^{4} \mu^{4} - 8 \gamma^{4} \mu^{3} - 16 \gamma^{4} \mu^{2} + 2 \gamma^{2} \mu^{2} + 8 \gamma^{2} \mu + \lambda^{3} + \lambda^{2} \left(- 8 d^{2} \gamma^{4} - 2 d \gamma^{4} \mu^{2} - 16 d \gamma^{4} \mu + 8 d \gamma^{2} - 4 \gamma^{4} \mu^{2} - 2 \gamma^{2} \mu^{2} + 8 \gamma^{2} \mu - 3\right) + \lambda \left(16 d^{4} \gamma^{8} + 8 d^{3} \gamma^{8} \mu^{2} + 64 d^{3} \gamma^{8} \mu - 32 d^{3} \gamma^{6} + 16 d^{2} \gamma^{8} \mu^{3} + 80 d^{2} \gamma^{8} \mu^{2} - 96 d^{2} \gamma^{6} \mu + 32 d^{2} \gamma^{4} + 8 d \gamma^{8} \mu^{4} + 32 d \gamma^{8} \mu^{3} + 2 d \gamma^{6} \mu^{4} - 8 d \gamma^{6} \mu^{3} - 112 d \gamma^{6} \mu^{2} - 2 d \gamma^{4} \mu^{2} + 64 d \gamma^{4} \mu - 16 d \gamma^{2} - 12 \gamma^{6} \mu^{4} - 48 \gamma^{6} \mu^{3} + \gamma^{4} \mu^{4} + 8 \gamma^{4} \mu^{3} + 52 \gamma^{4} \mu^{2} - 16 \gamma^{2} \mu + 3\right) - 1.
p_3'(\lambda) = 16 d^{4} \gamma^{8} + 8 d^{3} \gamma^{8} \mu^{2} + 64 d^{3} \gamma^{8} \mu - 32 d^{3} \gamma^{6} + 16 d^{2} \gamma^{8} \mu^{3} + 80 d^{2} \gamma^{8} \mu^{2} - 96 d^{2} \gamma^{6} \mu + 32 d^{2} \gamma^{4} + 8 d \gamma^{8} \mu^{4} + 32 d \gamma^{8} \mu^{3} + 2 d \gamma^{6} \mu^{4} - 8 d \gamma^{6} \mu^{3} - 112 d \gamma^{6} \mu^{2} - 2 d \gamma^{4} \mu^{2} + 64 d \gamma^{4} \mu - 16 d \gamma^{2} - 12 \gamma^{6} \mu^{4} - 48 \gamma^{6} \mu^{3} + \gamma^{4} \mu^{4} + 8 \gamma^{4} \mu^{3} + 52 \gamma^{4} \mu^{2} - 16 \gamma^{2} \mu + 3 \lambda^{2} + \lambda \left(- 16 d^{2} \gamma^{4} - 4 d \gamma^{4} \mu^{2} - 32 d \gamma^{4} \mu + 16 d \gamma^{2} - 8 \gamma^{4} \mu^{2} - 4 \gamma^{2} \mu^{2} + 16 \gamma^{2} \mu - 6\right) + 3.
p_3''(\lambda) = - 16 d^{2} \gamma^{4} - 4 d \gamma^{4} \mu^{2} - 32 d \gamma^{4} \mu + 16 d \gamma^{2} - 8 \gamma^{4} \mu^{2} - 4 \gamma^{2} \mu^{2} + 16 \gamma^{2} \mu + 6 \lambda - 6.
p_3''((1 + \gamma \mu)^2) / \gamma = \gamma^{3} \left(- 16 d^{2} - 4 d \mu^{2} - 32 d \mu - 8 \mu^{2}\right) + \gamma \left(16 d + 2 \mu^{2} + 16 \mu\right) + 12 \mu.
p_3''((1 + \gamma \mu)^2) / \gamma \geq \gamma \left(12 d + \mu^{2} + 8 \mu - \frac{2 \mu^{2}}{d}\right) + 12 \mu.
p_3''((1 + \gamma \mu)^2) / \gamma \geq \gamma \left(12 d + \mu^{2} + 6 \mu\right) + 12 \mu.
p_3'((1 + \gamma \mu)^2) / \gamma^2 = \gamma^{6} \cdot \left(16 d^{4} + 8 d^{3} \mu^{2} + 64 d^{3} \mu + 16 d^{2} \mu^{3} + 80 d^{2} \mu^{2} + 8 d \mu^{4} + 32 d \mu^{3}\right) + \gamma^{4} \left(- 32 d^{3} - 16 d^{2} \mu^{2} - 96 d^{2} \mu - 2 d \mu^{4} - 40 d \mu^{3} - 112 d \mu^{2} - 20 \mu^{4} - 48 \mu^{3}\right) + \gamma^{3} \left(- 32 d^{2} \mu - 8 d \mu^{3} - 64 d \mu^{2} - 16 \mu^{3}\right) + \gamma^{2} \cdot \left(16 d^{2} + 10 d \mu^{2} + 32 d \mu + 24 \mu^{3} + 44 \mu^{2}\right) + \gamma \left(32 d \mu + 4 \mu^{3} + 32 \mu^{2}\right) + 8 \mu^{2}.
p_3'((1 + \gamma \mu)^2) / \gamma^2 \geq \gamma^{4} \left(- 32 d^{3} - 16 d^{2} \mu^{2} - 96 d^{2} \mu - 2 d \mu^{4} - 40 d \mu^{3} - 112 d \mu^{2} - 20 \mu^{4} - 48 \mu^{3}\right) + \gamma^{3} \left(- 32 d^{2} \mu - 8 d \mu^{3} - 64 d \mu^{2} - 16 \mu^{3}\right) + \gamma^{2} \cdot \left(16 d^{2} + 10 d \mu^{2} + 32 d \mu + 24 \mu^{3} + 44 \mu^{2}\right) + \gamma \left(32 d \mu + 4 \mu^{3} + 32 \mu^{2}\right) + 8 \mu^{2}.
p_3'((1 + \gamma \mu)^2) / \gamma^2 \geq \gamma^{2} \cdot \left(8 d^{2} + 6 d \mu^{2} + 8 d \mu - \frac{\mu^{4}}{2} + 14 \mu^{3} + 16 \mu^{2} - \frac{5 \mu^{4}}{d} - \frac{12 \mu^{3}}{d}\right) + \gamma \left(24 d \mu + 2 \mu^{3} + 16 \mu^{2} - \frac{4 \mu^{3}}{d}\right) + 8 \mu^{2}.
p_3'((1 + \gamma \mu)^2) / \gamma^2 \geq \gamma^{2} \cdot \left(8 d^{2} + 6 d \mu^{2} + 8 d \mu - \frac{\mu^{4}}{2} + 9 \mu^{3} + 4 \mu^{2}\right) + \gamma \left(24 d \mu + 2 \mu^{3} + 12 \mu^{2}\right) + 8 \mu^{2}.
p_3'((1 + \gamma \mu)^2) / \gamma^2 \geq \gamma^{2} \cdot \left(8 d^{2} + 6 d \mu^{2} + 8 d \mu + \frac{17 \mu^{3}}{2} + 4 \mu^{2}\right) + \gamma \left(24 d \mu + 2 \mu^{3} + 12 \mu^{2}\right) + 8 \mu^{2}.
p_3((1 + \gamma \mu)^2) / \gamma^4 = 16 d \mu^{2} + \gamma^{6} \cdot \left(16 d^{4} \mu^{2} + 8 d^{3} \mu^{4} + 64 d^{3} \mu^{3} + 16 d^{2} \mu^{5} + 80 d^{2} \mu^{4} + 8 d \mu^{6} + 32 d \mu^{5}\right) + \gamma^{5} \cdot \left(32 d^{4} \mu + 16 d^{3} \mu^{3} + 128 d^{3} \mu^{2} + 32 d^{2} \mu^{4} + 160 d^{2} \mu^{3} + 16 d \mu^{5} + 64 d \mu^{4}\right) + \gamma^{4} \left(- 40 d^{3} \mu^{2} - 12 d^{2} \mu^{4} - 112 d^{2} \mu^{3} + 16 d^{2} \mu^{2} - 24 d \mu^{5} - 104 d \mu^{4} + 32 d \mu^{3} - 16 \mu^{6} - 48 \mu^{5}\right) + \gamma^{3} \left(- 64 d^{3} \mu - 32 d^{2} \mu^{3} - 192 d^{2} \mu^{2} - 4 d \mu^{5} - 80 d \mu^{4} - 224 d \mu^{3} - 40 \mu^{5} - 96 \mu^{4}\right) + \gamma^{2} \cdot \left(8 d^{2} \mu^{2} - 8 d \mu^{3} - 48 d \mu^{2} + 16 \mu^{5} + 16 \mu^{4} - 48 \mu^{3}\right) + \gamma \left(32 d^{2} \mu + 20 d \mu^{3} + 64 d \mu^{2} + 48 \mu^{4} + 88 \mu^{3}\right) + 32 \mu^{3} + 32 \mu^{2}.
p_3((1 + \gamma \mu)^2) / \gamma^4 \geq 16 d \mu^{2} + \gamma^{4} \left(- 40 d^{3} \mu^{2} - 12 d^{2} \mu^{4} - 112 d^{2} \mu^{3} - 24 d \mu^{5} - 104 d \mu^{4} - 16 \mu^{6} - 48 \mu^{5}\right) + \gamma^{3} \left(- 64 d^{3} \mu - 32 d^{2} \mu^{3} - 192 d^{2} \mu^{2} - 4 d \mu^{5} - 80 d \mu^{4} - 224 d \mu^{3} - 40 \mu^{5} - 96 \mu^{4}\right) + \gamma^{2} \cdot \left(8 d^{2} \mu^{2} - 8 d \mu^{3} - 48 d \mu^{2} + 16 \mu^{5} + 16 \mu^{4} - 48 \mu^{3}\right) + \gamma \left(32 d^{2} \mu + 20 d \mu^{3} + 64 d \mu^{2} + 48 \mu^{4} + 88 \mu^{3}\right) + 32 \mu^{3} + 32 \mu^{2}.
p_3((1 + \gamma \mu)^2) / \gamma^4 \geq 16 d \mu^{2} + \gamma^{2} \left(- 2 d^{2} \mu^{2} - 3 d \mu^{4} - 36 d \mu^{3} - 48 d \mu^{2} + 10 \mu^{5} - 10 \mu^{4} - 48 \mu^{3} - \frac{4 \mu^{6}}{d} - \frac{12 \mu^{5}}{d}\right) + \gamma \left(16 d^{2} \mu + 12 d \mu^{3} + 16 d \mu^{2} - \mu^{5} + 28 \mu^{4} + 32 \mu^{3} - \frac{10 \mu^{5}}{d} - \frac{24 \mu^{4}}{d}\right) + 32 \mu^{3} + 32 \mu^{2}.
p_3((1 + \gamma \mu)^2) / \gamma^4 \geq 16 d \mu^{2} + \gamma^{2} \left(- 2 d^{2} \mu^{2} - 3 d \mu^{4} - 36 d \mu^{3} - 48 d \mu^{2} + 6 \mu^{5} - 22 \mu^{4} - 48 \mu^{3}\right) + \gamma \left(16 d^{2} \mu + 12 d \mu^{3} + 16 d \mu^{2} - \mu^{5} + 18 \mu^{4} + 8 \mu^{3}\right) + 32 \mu^{3} + 32 \mu^{2}.
p_3((1 + \gamma \mu)^2) / \gamma^4 \geq \frac{31 d \mu^{2}}{2} + 6 \gamma^{2} \mu^{5} + \gamma \left(16 d^{2} \mu + 12 d \mu^{3} + 16 d \mu^{2} - \mu^{5} + 18 \mu^{4} + 8 \mu^{3}\right) - \frac{3 \mu^{4}}{4} + 23 \mu^{3} + 20 \mu^{2} - \frac{11 \mu^{4}}{2 d} - \frac{12 \mu^{3}}{d}.
p_3((1 + \gamma \mu)^2) / \gamma^4 \geq \frac{31 d \mu^{2}}{2} + 6 \gamma^{2} \mu^{5} + \gamma \left(16 d^{2} \mu + 12 d \mu^{3} + 16 d \mu^{2} - \mu^{5} + 18 \mu^{4} + 8 \mu^{3}\right) - \frac{3 \mu^{4}}{4} + \frac{35 \mu^{3}}{2} + 8 \mu^{2}.
p_3((1 + \gamma \mu)^2) / \gamma^4 \geq \frac{31 d \mu^{2}}{2} + 6 \gamma^{2} \mu^{5} + \gamma \left(16 d^{2} \mu + 12 d \mu^{3} + 16 d \mu^{2} + 17 \mu^{4} + 8 \mu^{3}\right) + \frac{67 \mu^{3}}{4} + 8 \mu^{2}.


==> result_const_new.txt <==
\frac{9 \gamma \mu}{5} + 1
p_5^{(4)}(x) / \gamma = \gamma^{3} \left(- 192 d^{2} - 48 d \mu^{2} - 384 d \mu - 96 \mu^{2}\right) + \gamma \left(96 d - 96 \mu^{2} + 96 \mu\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \gamma \left(48 d - 108 \mu^{2} - \frac{24 \mu^{2}}{d}\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \gamma \left(48 d - 108 \mu^{2} - 24 \mu\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \frac{1113 \gamma}{25} + 216 \mu.
p_5^{(3)}(x) / \gamma^2 = \gamma^{6} \cdot \left(96 d^{4} + 48 d^{3} \mu^{2} + 384 d^{3} \mu + 96 d^{2} \mu^{3} + 480 d^{2} \mu^{2} + 48 d \mu^{4} + 192 d \mu^{3}\right) + \gamma^{4} \left(- 108 d^{3} + 96 d^{2} \mu^{2} - 408 d^{2} \mu + 36 d \mu^{4} + 144 d \mu^{3} - 588 d \mu^{2} - 24 \mu^{4} - 288 \mu^{3}\right) + \gamma^{3} \left(- \frac{1728 d^{2} \mu}{5} - \frac{432 d \mu^{3}}{5} - \frac{3456 d \mu^{2}}{5} - \frac{864 \mu^{3}}{5}\right) + \gamma^{2} \cdot \left(24 d^{2} - 51 d \mu^{2} + 84 d \mu + 36 \mu^{4} + 162 \mu^{2}\right) + \gamma \left(\frac{864 d \mu}{5} - \frac{864 \mu^{3}}{5} + \frac{864 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{4} \left(- 108 d^{3} - 408 d^{2} \mu - 588 d \mu^{2} - 24 \mu^{4} - 288 \mu^{3}\right) + \gamma^{3} \left(- \frac{1728 d^{2} \mu}{5} - \frac{432 d \mu^{3}}{5} - \frac{3456 d \mu^{2}}{5} - \frac{864 \mu^{3}}{5}\right) + \gamma^{2} \cdot \left(24 d^{2} - 51 d \mu^{2} + 84 d \mu + 36 \mu^{4} + 162 \mu^{2}\right) + \gamma \left(\frac{864 d \mu}{5} - \frac{864 \mu^{3}}{5} + \frac{864 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d^{2}}{2} - 51 d \mu^{2} + 33 d \mu + 36 \mu^{4} + \frac{177 \mu^{2}}{2} - \frac{3 \mu^{4}}{d} - \frac{36 \mu^{3}}{d}\right) + \gamma \left(\frac{648 d \mu}{5} - \frac{918 \mu^{3}}{5} + \frac{432 \mu^{2}}{5} - \frac{108 \mu^{3}}{5 d}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d^{2}}{2} - 51 d \mu^{2} + 33 d \mu + 36 \mu^{4} - 3 \mu^{3} + \frac{105 \mu^{2}}{2}\right) + \gamma \left(\frac{648 d \mu}{5} - \frac{918 \mu^{3}}{5} + \frac{324 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d}{2} + 36 \mu^{4} + \frac{261 \mu^{2}}{5} + \frac{279 \mu}{10}\right) + \gamma \left(\frac{1161 \mu^{2}}{25} + \frac{648 \mu}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(2)}(x) / \gamma^3 = \gamma^{7} \left(- 64 d^{4} \mu^{2} - 32 d^{3} \mu^{4} - 256 d^{3} \mu^{3} - 64 d^{2} \mu^{5} - 320 d^{2} \mu^{4} - 32 d \mu^{6} - 128 d \mu^{5}\right) + \gamma^{6} \cdot \left(\frac{864 d^{4} \mu}{5} + \frac{432 d^{3} \mu^{3}}{5} + \frac{3456 d^{3} \mu^{2}}{5} + \frac{864 d^{2} \mu^{4}}{5} + 864 d^{2} \mu^{3} + \frac{432 d \mu^{5}}{5} + \frac{1728 d \mu^{4}}{5}\right) + \gamma^{5} \cdot \left(56 d^{3} \mu^{2} - 24 d^{2} \mu^{4} + 240 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} + 408 d \mu^{4} + 64 d \mu^{3} + 40 \mu^{6} + 192 \mu^{5}\right) + \gamma^{4} \left(- \frac{972 d^{3} \mu}{5} + \frac{864 d^{2} \mu^{3}}{5} - \frac{3672 d^{2} \mu^{2}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5} - \frac{5292 d \mu^{3}}{5} - \frac{216 \mu^{5}}{5} - \frac{2592 \mu^{4}}{5}\right) + \gamma^{3} \left(- \frac{6626 d^{2} \mu^{2}}{25} - \frac{1269 d \mu^{4}}{25} - \frac{14352 d \mu^{3}}{25} - 52 d \mu^{2} - 8 \mu^{6} - 24 \mu^{5} - \frac{6538 \mu^{4}}{25} - 64 \mu^{3}\right) + \gamma^{2} \cdot \left(\frac{216 d^{2} \mu}{5} - \frac{459 d \mu^{3}}{5} + \frac{756 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} + \frac{1458 \mu^{3}}{5}\right) + \gamma \left(\frac{3213 d \mu^{2}}{25} - \frac{3438 \mu^{4}}{25} + \frac{3438 \mu^{3}}{25} + 18 \mu^{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{7} \left(- 64 d^{4} \mu^{2} - 32 d^{3} \mu^{4} - 256 d^{3} \mu^{3} - 64 d^{2} \mu^{5} - 320 d^{2} \mu^{4} - 32 d \mu^{6} - 128 d \mu^{5}\right) + \gamma^{5} \cdot \left(56 d^{3} \mu^{2} - 24 d^{2} \mu^{4} + 240 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} + 408 d \mu^{4} + 64 d \mu^{3} + 40 \mu^{6} + 192 \mu^{5}\right) + \gamma^{4} \left(- \frac{972 d^{3} \mu}{5} + \frac{864 d^{2} \mu^{3}}{5} - \frac{3672 d^{2} \mu^{2}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5} - \frac{5292 d \mu^{3}}{5} - \frac{216 \mu^{5}}{5} - \frac{2592 \mu^{4}}{5}\right) + \gamma^{3} \left(- \frac{6626 d^{2} \mu^{2}}{25} - \frac{1269 d \mu^{4}}{25} - \frac{14352 d \mu^{3}}{25} - 52 d \mu^{2} - 8 \mu^{6} - 24 \mu^{5} - \frac{6538 \mu^{4}}{25} - 64 \mu^{3}\right) + \gamma^{2} \cdot \left(\frac{216 d^{2} \mu}{5} - \frac{459 d \mu^{3}}{5} + \frac{756 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} + \frac{1458 \mu^{3}}{5}\right) + \gamma \left(\frac{3213 d \mu^{2}}{25} - \frac{3438 \mu^{4}}{25} + \frac{3438 \mu^{3}}{25} + 18 \mu^{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{3} \mu^{2} - 28 d^{2} \mu^{4} + 208 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 8 d \mu^{5} + 368 d \mu^{4} + 64 d \mu^{3} + 36 \mu^{6} + 176 \mu^{5}\right) + \gamma^{4} \cdot \left(\frac{864 d^{2} \mu^{3}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d^{2} \mu}{10} - \frac{459 d \mu^{3}}{5} + \frac{297 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} + \frac{1593 \mu^{3}}{10} - \frac{27 \mu^{5}}{5 d} - \frac{324 \mu^{4}}{5 d}\right) + \gamma \left(\frac{9539 d \mu^{2}}{100} - \frac{28773 \mu^{4}}{200} + \frac{1644 \mu^{3}}{25} + \frac{23 \mu^{2}}{2} - \frac{\mu^{6}}{d} - \frac{3 \mu^{5}}{d} - \frac{3269 \mu^{4}}{100 d} - \frac{8 \mu^{3}}{d}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{3} \mu^{2} - 28 d^{2} \mu^{4} + 208 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 8 d \mu^{5} + 368 d \mu^{4} + 64 d \mu^{3} + 36 \mu^{6} + 176 \mu^{5}\right) + \gamma^{4} \cdot \left(\frac{864 d^{2} \mu^{3}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d^{2} \mu}{10} - \frac{459 d \mu^{3}}{5} + \frac{297 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} - \frac{27 \mu^{4}}{5} + \frac{189 \mu^{3}}{2}\right) + \gamma \left(\frac{9539 d \mu^{2}}{100} - \mu^{5} - \frac{29373 \mu^{4}}{200} + \frac{3307 \mu^{3}}{100} + \frac{7 \mu^{2}}{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{2} \mu^{2} + \frac{51297 d \mu^{3}}{250} + 32 d \mu^{2} + 36 \mu^{6} + 176 \mu^{5} + \frac{1836 \mu^{4}}{5} + 64 \mu^{3}\right) + \gamma^{4} \cdot \left(\frac{864 d \mu^{3}}{5} + \frac{324 \mu^{5}}{5} + \frac{1296 \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d \mu}{10} + \frac{324 \mu^{5}}{5} + \frac{2349 \mu^{3}}{25} + \frac{2511 \mu^{2}}{50}\right) + \gamma \left(\frac{36747 \mu^{3}}{2000} + \frac{9889 \mu^{2}}{100}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(1)}(x) / \gamma^4 = \gamma^{8} \cdot \left(16 d^{4} \mu^{4} + 8 d^{3} \mu^{6} + 64 d^{3} \mu^{5} + 16 d^{2} \mu^{7} + 80 d^{2} \mu^{6} + 8 d \mu^{8} + 32 d \mu^{7}\right) + \gamma^{7} \left(- \frac{576 d^{4} \mu^{3}}{5} - \frac{288 d^{3} \mu^{5}}{5} - \frac{2304 d^{3} \mu^{4}}{5} - \frac{576 d^{2} \mu^{6}}{5} - 576 d^{2} \mu^{5} - \frac{288 d \mu^{7}}{5} - \frac{1152 d \mu^{6}}{5}\right) + \gamma^{6} \cdot \left(\frac{2988 d^{4} \mu^{2}}{25} + \frac{1444 d^{3} \mu^{4}}{25} + \frac{11952 d^{3} \mu^{3}}{25} + 8 d^{2} \mu^{6} + \frac{2088 d^{2} \mu^{5}}{25} + \frac{2828 d^{2} \mu^{4}}{5} + 2 d \mu^{8} - 8 d \mu^{7} - \frac{1356 d \mu^{6}}{25} + \frac{4376 d \mu^{5}}{25} - 12 \mu^{8} - 48 \mu^{7}\right) + \gamma^{5} \cdot \left(\frac{504 d^{3} \mu^{3}}{5} - \frac{216 d^{2} \mu^{5}}{5} + 432 d^{2} \mu^{4} + \frac{288 d^{2} \mu^{3}}{5} - \frac{108 d \mu^{7}}{5} + \frac{3672 d \mu^{5}}{5} + \frac{576 d \mu^{4}}{5} + 72 \mu^{7} + \frac{1728 \mu^{6}}{5}\right) + \gamma^{4} \left(- \frac{6723 d^{3} \mu^{2}}{50} + \frac{3338 d^{2} \mu^{4}}{25} - \frac{12699 d^{2} \mu^{3}}{25} + \frac{1133 d \mu^{6}}{25} + \frac{5832 d \mu^{5}}{25} - \frac{34003 d \mu^{4}}{50} + \mu^{8} + 8 \mu^{7} + \frac{778 \mu^{6}}{25} - \frac{7364 \mu^{5}}{25}\right) + \gamma^{3} \left(- \frac{12978 d^{2} \mu^{3}}{125} + \frac{243 d \mu^{5}}{125} - \frac{35856 d \mu^{4}}{125} - \frac{468 d \mu^{3}}{5} - \frac{72 \mu^{7}}{5} - \frac{216 \mu^{6}}{5} - \frac{35514 \mu^{5}}{125} - \frac{576 \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{747 d^{2} \mu^{2}}{25} - \frac{14499 d \mu^{4}}{200} + \frac{5229 d \mu^{3}}{50} + \frac{2691 \mu^{6}}{50} - 18 \mu^{5} + \frac{18369 \mu^{4}}{100}\right) + \gamma \left(\frac{5589 d \mu^{3}}{125} - \frac{7614 \mu^{5}}{125} + \frac{7614 \mu^{4}}{125} + \frac{162 \mu^{3}}{5}\right) + \frac{27621 \mu^{4}}{2000}.
p_5^{(1)}(x) / \gamma^4 \geq \frac{243 d \gamma^{3} \mu^{5}}{125} + \gamma^{6} \cdot \left(\frac{2988 d^{4} \mu^{2}}{25} + \frac{1444 d^{3} \mu^{4}}{25} + \frac{11952 d^{3} \mu^{3}}{25} + 8 d^{2} \mu^{6} + \frac{2088 d^{2} \mu^{5}}{25} + \frac{2828 d^{2} \mu^{4}}{5} + 2 d \mu^{8} - 8 d \mu^{7} - \frac{1356 d \mu^{6}}{25} + \frac{4376 d \mu^{5}}{25} - 12 \mu^{8} - 48 \mu^{7}\right) + \gamma^{5} \cdot \left(\frac{432 d^{3} \mu^{3}}{5} - \frac{252 d^{2} \mu^{5}}{5} + \frac{1872 d^{2} \mu^{4}}{5} + \frac{288 d^{2} \mu^{3}}{5} - \frac{108 d \mu^{7}}{5} - \frac{72 d \mu^{6}}{5} + \frac{3312 d \mu^{5}}{5} + \frac{576 d \mu^{4}}{5} + \frac{324 \mu^{7}}{5} + \frac{1584 \mu^{6}}{5}\right) + \gamma^{4} \cdot \left(\frac{3338 d^{2} \mu^{4}}{25} + \frac{1133 d \mu^{6}}{25} + \frac{5832 d \mu^{5}}{25} + \mu^{8} + 8 \mu^{7} + \frac{778 \mu^{6}}{25}\right) + \gamma^{2} \cdot \left(\frac{5229 d^{2} \mu^{2}}{400} - \frac{14499 d \mu^{4}}{200} + \frac{8217 d \mu^{3}}{200} + \frac{2691 \mu^{6}}{50} - 18 \mu^{5} + \frac{4949 \mu^{4}}{80}\right) + \gamma \left(\frac{15867 d \mu^{3}}{500} - \frac{9 \mu^{6}}{5} - \frac{8289 \mu^{5}}{125} - \frac{5229 \mu^{4}}{500} + \frac{63 \mu^{3}}{10}\right) + \frac{27621 \mu^{4}}{2000}.
p_5^{(1)}(x) / \gamma^4 \geq \gamma^{6} \cdot \left(\frac{2988 d^{3} \mu^{2}}{25} + \frac{1444 d^{2} \mu^{4}}{25} + \frac{11952 d^{2} \mu^{3}}{25} + \frac{9852 d \mu^{5}}{125} + \frac{2828 d \mu^{4}}{5} + \frac{3491 \mu^{5}}{20}\right) + \gamma^{5} \cdot \left(\frac{10737 d^{2} \mu^{3}}{125} + \frac{467793 d \mu^{4}}{1250} + \frac{288 d \mu^{3}}{5} + \frac{324 \mu^{7}}{5} + \frac{1584 \mu^{6}}{5} + \frac{3312 \mu^{5}}{5} + \frac{576 \mu^{4}}{5}\right) + \gamma^{4} \cdot \left(\frac{3338 d \mu^{4}}{25} + \mu^{8} + 8 \mu^{7} + \frac{1911 \mu^{6}}{25} + \frac{5832 \mu^{5}}{25}\right) + \frac{243 \gamma^{3} \mu^{5}}{125} + \gamma^{2} \cdot \left(\frac{246951 d \mu^{2}}{20000} + \frac{2691 \mu^{6}}{50} + \frac{961 \mu^{4}}{16} + \frac{8217 \mu^{3}}{200}\right) + \frac{454041 \gamma \mu^{3}}{12500} + \frac{27621 \mu^{4}}{2000}.
p_5(x) / \gamma^5 = \gamma^{8} \cdot \left(\frac{144 d^{4} \mu^{5}}{5} + \frac{72 d^{3} \mu^{7}}{5} + \frac{576 d^{3} \mu^{6}}{5} + \frac{144 d^{2} \mu^{8}}{5} + 144 d^{2} \mu^{7} + \frac{72 d \mu^{9}}{5} + \frac{288 d \mu^{8}}{5}\right) + \gamma^{7} \left(- \frac{2592 d^{4} \mu^{4}}{25} - \frac{1496 d^{3} \mu^{6}}{25} - \frac{10368 d^{3} \mu^{5}}{25} - 4 d^{2} \mu^{8} - \frac{2992 d^{2} \mu^{7}}{25} - \frac{2512 d^{2} \mu^{6}}{5} - \frac{1096 d \mu^{8}}{25} - \frac{4384 d \mu^{7}}{25}\right) + \gamma^{6} \cdot \left(\frac{3564 d^{4} \mu^{3}}{125} + \frac{1332 d^{3} \mu^{5}}{125} + \frac{14256 d^{3} \mu^{4}}{125} + \frac{72 d^{2} \mu^{7}}{5} - \frac{4536 d^{2} \mu^{6}}{125} + \frac{2124 d^{2} \mu^{5}}{25} + \frac{18 d \mu^{9}}{5} - \frac{72 d \mu^{8}}{5} - \frac{23868 d \mu^{7}}{125} - \frac{7272 d \mu^{6}}{125} - \frac{108 \mu^{9}}{5} - \frac{432 \mu^{8}}{5}\right) + \gamma^{5} \cdot \left(\frac{2718 d^{3} \mu^{4}}{25} - \frac{422 d^{2} \mu^{6}}{25} + \frac{2124 d^{2} \mu^{5}}{5} + \frac{396 d^{2} \mu^{4}}{25} - \frac{386 d \mu^{8}}{25} + 16 d \mu^{7} + \frac{15424 d \mu^{6}}{25} + \frac{792 d \mu^{5}}{25} + \frac{284 \mu^{8}}{5} + \frac{6976 \mu^{7}}{25}\right) + \gamma^{4} \left(- \frac{8019 d^{3} \mu^{3}}{250} + \frac{6714 d^{2} \mu^{5}}{125} - \frac{15147 d^{2} \mu^{4}}{125} + \frac{1449 d \mu^{7}}{125} + \frac{17496 d \mu^{6}}{125} - \frac{20259 d \mu^{5}}{250} + \frac{9 \mu^{9}}{5} + \frac{72 \mu^{8}}{5} + \frac{12834 \mu^{7}}{125} + \frac{3708 \mu^{6}}{125}\right) + \gamma^{3} \left(- \frac{96777 d^{2} \mu^{4}}{2500} + \frac{5778 d \mu^{6}}{625} - \frac{78876 d \mu^{5}}{625} - \frac{1287 d \mu^{4}}{50} - \frac{324 \mu^{8}}{25} - \frac{972 \mu^{7}}{25} - \frac{116694 \mu^{6}}{625} - \frac{792 \mu^{5}}{25}\right) + \gamma^{2} \cdot \left(\frac{891 d^{2} \mu^{3}}{125} - \frac{31347 d \mu^{5}}{1000} + \frac{6237 d \mu^{4}}{250} + \frac{6723 \mu^{7}}{250} - \frac{162 \mu^{6}}{5} + \frac{7857 \mu^{5}}{500}\right) + \gamma \left(\frac{41877 d \mu^{4}}{5000} - \frac{8019 \mu^{6}}{625} + \frac{8019 \mu^{5}}{625} + \frac{891 \mu^{4}}{100}\right) + \frac{88209 \mu^{5}}{50000}.
p_5(x) / \gamma^5 \geq \frac{5778 d \gamma^{3} \mu^{6}}{625} + \gamma^{6} \cdot \left(\frac{3564 d^{4} \mu^{3}}{125} + \frac{1332 d^{3} \mu^{5}}{125} + \frac{14256 d^{3} \mu^{4}}{125} + \frac{72 d^{2} \mu^{7}}{5} - \frac{4536 d^{2} \mu^{6}}{125} + \frac{2124 d^{2} \mu^{5}}{25} + \frac{18 d \mu^{9}}{5} - \frac{72 d \mu^{8}}{5} - \frac{23868 d \mu^{7}}{125} - \frac{7272 d \mu^{6}}{125} - \frac{108 \mu^{9}}{5} - \frac{432 \mu^{8}}{5}\right) + \gamma^{5} \cdot \left(\frac{2556 d^{3} \mu^{4}}{25} - \frac{1031 d^{2} \mu^{6}}{50} + \frac{9972 d^{2} \mu^{5}}{25} + \frac{396 d^{2} \mu^{4}}{25} - \frac{1569 d \mu^{8}}{100} + \frac{213 d \mu^{7}}{25} + \frac{14639 d \mu^{6}}{25} + \frac{792 d \mu^{5}}{25} + \frac{2703 \mu^{8}}{50} + \frac{6702 \mu^{7}}{25}\right) + \gamma^{4} \cdot \left(\frac{6714 d^{2} \mu^{5}}{125} + \frac{1449 d \mu^{7}}{125} + \frac{17496 d \mu^{6}}{125} + \frac{9 \mu^{9}}{5} + \frac{72 \mu^{8}}{5} + \frac{12834 \mu^{7}}{125} + \frac{3708 \mu^{6}}{125}\right) + \gamma^{2} \cdot \left(\frac{20493 d^{2} \mu^{3}}{4000} - \frac{31347 d \mu^{5}}{1000} + \frac{34749 d \mu^{4}}{2000} + \frac{6723 \mu^{7}}{250} - \frac{162 \mu^{6}}{5} + \frac{42597 \mu^{5}}{4000}\right) + \gamma \left(\frac{238239 d \mu^{4}}{40000} - \frac{81 \mu^{7}}{100} - \frac{38151 \mu^{6}}{2500} - \frac{33633 \mu^{5}}{5000} + \frac{4257 \mu^{4}}{800}\right) + \frac{88209 \mu^{5}}{50000}.
p_5(x) / \gamma^5 \geq \gamma^{6} \cdot \left(\frac{2107539 \mu^{5}}{25000} + \frac{14256 \mu^{4}}{125} + \frac{3564 \mu^{3}}{125}\right) + \gamma^{5} \cdot \left(\frac{2703 \mu^{8}}{50} + \frac{1383 \mu^{7}}{5} + \frac{14639 \mu^{6}}{25} + \frac{10764 \mu^{5}}{25} + \frac{117872231 \mu^{4}}{1000000}\right) + \gamma^{4} \cdot \left(\frac{9 \mu^{9}}{5} + \frac{72 \mu^{8}}{5} + \frac{14283 \mu^{7}}{125} + \frac{21204 \mu^{6}}{125} + \frac{6714 \mu^{5}}{125}\right) + \frac{5778 \gamma^{3} \mu^{6}}{625} + \gamma^{2} \cdot \left(\frac{6723 \mu^{7}}{250} + \frac{29637 \mu^{5}}{4000} + \frac{34749 \mu^{4}}{2000} + \frac{240489 \mu^{3}}{50000}\right) + \frac{10451151 \gamma \mu^{4}}{1000000} + \frac{88209 \mu^{5}}{50000}.


==> result_const_new_1_2.txt <==
\frac{9 \gamma \mu}{5} + 1
p_5^{(4)}(x) / \gamma = \gamma^{3} \left(- 192 d^{2} - 48 d \mu^{2} - 384 d \mu - 96 \mu^{2}\right) + \gamma \left(96 d - 96 \mu^{2} + 96 \mu\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \gamma \left(48 d - 108 \mu^{2} - \frac{24 \mu^{2}}{d}\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \gamma \left(48 d - 108 \mu^{2} - 24 \mu\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \frac{1113 \gamma}{25} + 216 \mu.
p_5^{(3)}(x) / \gamma^2 = \gamma^{6} \cdot \left(96 d^{4} + 48 d^{3} \mu^{2} + 384 d^{3} \mu + 96 d^{2} \mu^{3} + 480 d^{2} \mu^{2} + 48 d \mu^{4} + 192 d \mu^{3}\right) + \gamma^{4} \left(- 108 d^{3} + 138 d^{2} \mu^{2} - 240 d^{2} \mu + 36 d \mu^{4} + 228 d \mu^{3} - 252 d \mu^{2} + 18 \mu^{4} - 120 \mu^{3}\right) + \gamma^{3} \left(- \frac{1728 d^{2} \mu}{5} - \frac{432 d \mu^{3}}{5} - \frac{3456 d \mu^{2}}{5} - \frac{864 \mu^{3}}{5}\right) + \gamma^{2} \cdot \left(24 d^{2} - 69 d \mu^{2} + 12 d \mu + 36 \mu^{4} - 18 \mu^{3} + 90 \mu^{2}\right) + \gamma \left(\frac{864 d \mu}{5} - \frac{864 \mu^{3}}{5} + \frac{864 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{4} \left(- 108 d^{3} - 240 d^{2} \mu - 252 d \mu^{2} - 120 \mu^{3}\right) + \gamma^{3} \left(- \frac{1728 d^{2} \mu}{5} - \frac{432 d \mu^{3}}{5} - \frac{3456 d \mu^{2}}{5} - \frac{864 \mu^{3}}{5}\right) + \gamma^{2} \cdot \left(24 d^{2} - 69 d \mu^{2} + 12 d \mu + 36 \mu^{4} - 18 \mu^{3} + 90 \mu^{2}\right) + \gamma \left(\frac{864 d \mu}{5} - \frac{864 \mu^{3}}{5} + \frac{864 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d^{2}}{2} - 69 d \mu^{2} - 18 d \mu + 36 \mu^{4} - 18 \mu^{3} + \frac{117 \mu^{2}}{2} - \frac{15 \mu^{3}}{d}\right) + \gamma \left(\frac{648 d \mu}{5} - \frac{918 \mu^{3}}{5} + \frac{432 \mu^{2}}{5} - \frac{108 \mu^{3}}{5 d}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d^{2}}{2} - 69 d \mu^{2} - 18 d \mu + 36 \mu^{4} - 18 \mu^{3} + \frac{87 \mu^{2}}{2}\right) + \gamma \left(\frac{648 d \mu}{5} - \frac{918 \mu^{3}}{5} + \frac{324 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{801 d}{100} + 36 \mu^{4} + \frac{417 \mu^{2}}{10}\right) + \gamma \left(\frac{1161 \mu^{2}}{25} + \frac{648 \mu}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(2)}(x) / \gamma^3 = \gamma^{7} \left(- 64 d^{4} \mu^{2} - 32 d^{3} \mu^{4} - 256 d^{3} \mu^{3} - 64 d^{2} \mu^{5} - 320 d^{2} \mu^{4} - 32 d \mu^{6} - 128 d \mu^{5}\right) + \gamma^{6} \cdot \left(\frac{864 d^{4} \mu}{5} + \frac{432 d^{3} \mu^{3}}{5} + \frac{3456 d^{3} \mu^{2}}{5} + \frac{864 d^{2} \mu^{4}}{5} + 864 d^{2} \mu^{3} + \frac{432 d \mu^{5}}{5} + \frac{1728 d \mu^{4}}{5}\right) + \gamma^{5} \cdot \left(56 d^{3} \mu^{2} - 52 d^{2} \mu^{4} + 128 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 56 d \mu^{5} + 184 d \mu^{4} + 64 d \mu^{3} + 12 \mu^{6} + 80 \mu^{5}\right) + \gamma^{4} \left(- \frac{972 d^{3} \mu}{5} + \frac{1242 d^{2} \mu^{3}}{5} - 432 d^{2} \mu^{2} + \frac{324 d \mu^{5}}{5} + \frac{2052 d \mu^{4}}{5} - \frac{2268 d \mu^{3}}{5} + \frac{162 \mu^{5}}{5} - 216 \mu^{4}\right) + \gamma^{3} \left(- \frac{6626 d^{2} \mu^{2}}{25} - \frac{1044 d \mu^{4}}{25} - \frac{13452 d \mu^{3}}{25} - 52 d \mu^{2} - 8 \mu^{6} - 12 \mu^{5} - \frac{5188 \mu^{4}}{25} - 40 \mu^{3}\right) + \gamma^{2} \cdot \left(\frac{216 d^{2} \mu}{5} - \frac{621 d \mu^{3}}{5} + \frac{108 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} - \frac{162 \mu^{4}}{5} + 162 \mu^{3}\right) + \gamma \left(\frac{3213 d \mu^{2}}{25} - \frac{3438 \mu^{4}}{25} + \frac{3438 \mu^{3}}{25} + 18 \mu^{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{7} \left(- 64 d^{4} \mu^{2} - 32 d^{3} \mu^{4} - 256 d^{3} \mu^{3} - 64 d^{2} \mu^{5} - 320 d^{2} \mu^{4} - 32 d \mu^{6} - 128 d \mu^{5}\right) + \gamma^{5} \cdot \left(56 d^{3} \mu^{2} - 52 d^{2} \mu^{4} + 128 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 56 d \mu^{5} + 184 d \mu^{4} + 64 d \mu^{3} + 12 \mu^{6} + 80 \mu^{5}\right) + \gamma^{4} \left(- \frac{972 d^{3} \mu}{5} + \frac{1242 d^{2} \mu^{3}}{5} - 432 d^{2} \mu^{2} + \frac{324 d \mu^{5}}{5} + \frac{2052 d \mu^{4}}{5} - \frac{2268 d \mu^{3}}{5} + \frac{162 \mu^{5}}{5} - 216 \mu^{4}\right) + \gamma^{3} \left(- \frac{6626 d^{2} \mu^{2}}{25} - \frac{1044 d \mu^{4}}{25} - \frac{13452 d \mu^{3}}{25} - 52 d \mu^{2} - 8 \mu^{6} - 12 \mu^{5} - \frac{5188 \mu^{4}}{25} - 40 \mu^{3}\right) + \gamma^{2} \cdot \left(\frac{216 d^{2} \mu}{5} - \frac{621 d \mu^{3}}{5} + \frac{108 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} - \frac{162 \mu^{4}}{5} + 162 \mu^{3}\right) + \gamma \left(\frac{3213 d \mu^{2}}{25} - \frac{3438 \mu^{4}}{25} + \frac{3438 \mu^{3}}{25} + 18 \mu^{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{3} \mu^{2} - 56 d^{2} \mu^{4} + 96 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 64 d \mu^{5} + 144 d \mu^{4} + 64 d \mu^{3} + 8 \mu^{6} + 64 \mu^{5}\right) + \gamma^{4} \cdot \left(\frac{1242 d^{2} \mu^{3}}{5} + \frac{324 d \mu^{5}}{5} + \frac{2052 d \mu^{4}}{5} + \frac{162 \mu^{5}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d^{2} \mu}{10} - \frac{621 d \mu^{3}}{5} - \frac{162 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} - \frac{162 \mu^{4}}{5} + \frac{1053 \mu^{3}}{10} - \frac{27 \mu^{4}}{d}\right) + \gamma \left(\frac{9539 d \mu^{2}}{100} - \frac{7137 \mu^{4}}{50} + \frac{3513 \mu^{3}}{50} + \frac{23 \mu^{2}}{2} - \frac{\mu^{6}}{d} - \frac{3 \mu^{5}}{2 d} - \frac{1297 \mu^{4}}{50 d} - \frac{5 \mu^{3}}{d}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{3} \mu^{2} - 56 d^{2} \mu^{4} + 96 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 64 d \mu^{5} + 144 d \mu^{4} + 64 d \mu^{3} + 8 \mu^{6} + 64 \mu^{5}\right) + \gamma^{4} \cdot \left(\frac{1242 d^{2} \mu^{3}}{5} + \frac{324 d \mu^{5}}{5} + \frac{2052 d \mu^{4}}{5} + \frac{162 \mu^{5}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d^{2} \mu}{10} - \frac{621 d \mu^{3}}{5} - \frac{162 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} - \frac{162 \mu^{4}}{5} + \frac{783 \mu^{3}}{10}\right) + \gamma \left(\frac{9539 d \mu^{2}}{100} - \mu^{5} - \frac{3606 \mu^{4}}{25} + \frac{1108 \mu^{3}}{25} + \frac{13 \mu^{2}}{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{2} \mu^{2} + \frac{22597 d \mu^{3}}{250} + 32 d \mu^{2} + 8 \mu^{6} + 64 \mu^{5} + \frac{688 \mu^{4}}{5} + 64 \mu^{3}\right) + \gamma^{4} \cdot \left(\frac{1242 d \mu^{3}}{5} + \frac{486 \mu^{5}}{5} + \frac{2052 \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{7209 d \mu}{500} + \frac{324 \mu^{5}}{5} + \frac{3753 \mu^{3}}{50}\right) + \gamma \left(\frac{14943 \mu^{3}}{500} + \frac{10189 \mu^{2}}{100}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(1)}(x) / \gamma^4 = \gamma^{8} \cdot \left(16 d^{4} \mu^{4} + 8 d^{3} \mu^{6} + 64 d^{3} \mu^{5} + 16 d^{2} \mu^{7} + 80 d^{2} \mu^{6} + 8 d \mu^{8} + 32 d \mu^{7}\right) + \gamma^{7} \left(- \frac{576 d^{4} \mu^{3}}{5} - \frac{288 d^{3} \mu^{5}}{5} - \frac{2304 d^{3} \mu^{4}}{5} - \frac{576 d^{2} \mu^{6}}{5} - 576 d^{2} \mu^{5} - \frac{288 d \mu^{7}}{5} - \frac{1152 d \mu^{6}}{5}\right) + \gamma^{6} \cdot \left(\frac{2988 d^{4} \mu^{2}}{25} + \frac{1444 d^{3} \mu^{4}}{25} + \frac{11952 d^{3} \mu^{3}}{25} + 15 d^{2} \mu^{6} + \frac{2788 d^{2} \mu^{5}}{25} + \frac{2828 d^{2} \mu^{4}}{5} + 2 d \mu^{8} + 6 d \mu^{7} + \frac{44 d \mu^{6}}{25} + \frac{4376 d \mu^{5}}{25} - 5 \mu^{8} - 20 \mu^{7}\right) + \gamma^{5} \cdot \left(\frac{504 d^{3} \mu^{3}}{5} - \frac{468 d^{2} \mu^{5}}{5} + \frac{1152 d^{2} \mu^{4}}{5} + \frac{288 d^{2} \mu^{3}}{5} - \frac{108 d \mu^{7}}{5} - \frac{504 d \mu^{6}}{5} + \frac{1656 d \mu^{5}}{5} + \frac{576 d \mu^{4}}{5} + \frac{108 \mu^{7}}{5} + 144 \mu^{6}\right) + \gamma^{4} \left(- \frac{6723 d^{3} \mu^{2}}{50} + \frac{18581 d^{2} \mu^{4}}{100} - \frac{1494 d^{2} \mu^{3}}{5} + \frac{1133 d \mu^{6}}{25} + \frac{16893 d \mu^{5}}{50} - \frac{13087 d \mu^{4}}{50} + \mu^{8} + 5 \mu^{7} + \frac{6541 \mu^{6}}{100} - \frac{547 \mu^{5}}{5}\right) + \gamma^{3} \left(- \frac{12978 d^{2} \mu^{3}}{125} + \frac{2268 d \mu^{5}}{125} - \frac{27756 d \mu^{4}}{125} - \frac{468 d \mu^{3}}{5} - \frac{72 \mu^{7}}{5} - \frac{108 \mu^{6}}{5} - \frac{23364 \mu^{5}}{125} - 72 \mu^{4}\right) + \gamma^{2} \cdot \left(\frac{747 d^{2} \mu^{2}}{25} - \frac{18981 d \mu^{4}}{200} + \frac{747 d \mu^{3}}{50} + \frac{2691 \mu^{6}}{50} - \frac{4041 \mu^{5}}{100} + \frac{1881 \mu^{4}}{20}\right) + \gamma \left(\frac{5589 d \mu^{3}}{125} - \frac{7614 \mu^{5}}{125} + \frac{7614 \mu^{4}}{125} + \frac{162 \mu^{3}}{5}\right) + \frac{27621 \mu^{4}}{2000}.
p_5^{(1)}(x) / \gamma^4 \geq \frac{2268 d \gamma^{3} \mu^{5}}{125} + \gamma^{6} \cdot \left(\frac{2988 d^{4} \mu^{2}}{25} + \frac{1444 d^{3} \mu^{4}}{25} + \frac{11952 d^{3} \mu^{3}}{25} + 15 d^{2} \mu^{6} + \frac{2788 d^{2} \mu^{5}}{25} + \frac{2828 d^{2} \mu^{4}}{5} + 2 d \mu^{8} + 6 d \mu^{7} + \frac{44 d \mu^{6}}{25} + \frac{4376 d \mu^{5}}{25} - 5 \mu^{8} - 20 \mu^{7}\right) + \gamma^{5} \cdot \left(\frac{432 d^{3} \mu^{3}}{5} - \frac{504 d^{2} \mu^{5}}{5} + \frac{864 d^{2} \mu^{4}}{5} + \frac{288 d^{2} \mu^{3}}{5} - \frac{108 d \mu^{7}}{5} - \frac{576 d \mu^{6}}{5} + \frac{1296 d \mu^{5}}{5} + \frac{576 d \mu^{4}}{5} + \frac{72 \mu^{7}}{5} + \frac{576 \mu^{6}}{5}\right) + \gamma^{4} \cdot \left(\frac{18581 d^{2} \mu^{4}}{100} + \frac{1133 d \mu^{6}}{25} + \frac{16893 d \mu^{5}}{50} + \mu^{8} + 5 \mu^{7} + \frac{6541 \mu^{6}}{100}\right) + \gamma^{2} \cdot \left(\frac{5229 d^{2} \mu^{2}}{400} - \frac{18981 d \mu^{4}}{200} - \frac{2241 d \mu^{3}}{100} + \frac{2691 \mu^{6}}{50} - \frac{4041 \mu^{5}}{100} + \frac{19063 \mu^{4}}{400}\right) + \gamma \left(\frac{15867 d \mu^{3}}{500} - \frac{9 \mu^{6}}{5} - \frac{15903 \mu^{5}}{250} + \frac{1224 \mu^{4}}{125} + \frac{117 \mu^{3}}{10}\right) + \frac{27621 \mu^{4}}{2000}.
p_5^{(1)}(x) / \gamma^4 \geq \gamma^{6} \cdot \left(\frac{2988 d^{3} \mu^{2}}{25} + \frac{1444 d^{2} \mu^{4}}{25} + \frac{11952 d^{2} \mu^{3}}{25} + 15 d \mu^{6} + \frac{2788 d \mu^{5}}{25} + \frac{2828 d \mu^{4}}{5} + \frac{33 \mu^{6}}{100} + \frac{4376 \mu^{5}}{25}\right) + \gamma^{5} \cdot \left(\frac{10674 d^{2} \mu^{3}}{125} + \frac{214533 d \mu^{4}}{1250} + \frac{288 d \mu^{3}}{5} + \frac{72 \mu^{7}}{5} + \frac{576 \mu^{6}}{5} + \frac{1296 \mu^{5}}{5} + \frac{576 \mu^{4}}{5}\right) + \gamma^{4} \cdot \left(\frac{18581 d \mu^{4}}{100} + \mu^{8} + 5 \mu^{7} + \frac{11073 \mu^{6}}{100} + \frac{16893 \mu^{5}}{50}\right) + \frac{2268 \gamma^{3} \mu^{5}}{125} + \gamma^{2} \cdot \left(\frac{197649 d \mu^{2}}{20000} + \frac{2691 \mu^{6}}{50} + \frac{87233 \mu^{4}}{2000}\right) + \gamma \left(\frac{2133 \mu^{4}}{625} + \frac{21717 \mu^{3}}{500}\right) + \frac{27621 \mu^{4}}{2000}.
p_5(x) / \gamma^5 = \gamma^{8} \cdot \left(\frac{144 d^{4} \mu^{5}}{5} + \frac{72 d^{3} \mu^{7}}{5} + \frac{576 d^{3} \mu^{6}}{5} + \frac{144 d^{2} \mu^{8}}{5} + 144 d^{2} \mu^{7} + \frac{72 d \mu^{9}}{5} + \frac{288 d \mu^{8}}{5}\right) + \gamma^{7} \left(- \frac{2592 d^{4} \mu^{4}}{25} - \frac{1496 d^{3} \mu^{6}}{25} - \frac{10368 d^{3} \mu^{5}}{25} - 4 d^{2} \mu^{8} - \frac{2992 d^{2} \mu^{7}}{25} - \frac{2512 d^{2} \mu^{6}}{5} - \frac{1096 d \mu^{8}}{25} - \frac{4384 d \mu^{7}}{25}\right) + \gamma^{6} \cdot \left(\frac{3564 d^{4} \mu^{3}}{125} + \frac{1332 d^{3} \mu^{5}}{125} + \frac{14256 d^{3} \mu^{4}}{125} + 27 d^{2} \mu^{7} + \frac{1764 d^{2} \mu^{6}}{125} + \frac{2124 d^{2} \mu^{5}}{25} + \frac{18 d \mu^{9}}{5} + \frac{54 d \mu^{8}}{5} - \frac{11268 d \mu^{7}}{125} - \frac{7272 d \mu^{6}}{125} - 9 \mu^{9} - 36 \mu^{8}\right) + \gamma^{5} \cdot \left(\frac{2718 d^{3} \mu^{4}}{25} - \frac{1556 d^{2} \mu^{6}}{25} + \frac{6084 d^{2} \mu^{5}}{25} + \frac{396 d^{2} \mu^{4}}{25} - \frac{847 d \mu^{8}}{50} - \frac{2018 d \mu^{7}}{25} + \frac{6352 d \mu^{6}}{25} + \frac{792 d \mu^{5}}{25} + \frac{361 \mu^{8}}{25} + \frac{548 \mu^{7}}{5}\right) + \gamma^{4} \left(- \frac{8019 d^{3} \mu^{3}}{250} + \frac{33093 d^{2} \mu^{5}}{500} - \frac{1782 d^{2} \mu^{4}}{25} + \frac{1449 d \mu^{7}}{125} + \frac{41229 d \mu^{6}}{250} + \frac{4689 d \mu^{5}}{250} + \frac{9 \mu^{9}}{5} + 9 \mu^{8} + \frac{41373 \mu^{7}}{500} + \frac{909 \mu^{6}}{25}\right) + \gamma^{3} \left(- \frac{96777 d^{2} \mu^{4}}{2500} + \frac{135999 d \mu^{6}}{5000} - \frac{67977 d \mu^{5}}{1250} - \frac{1287 d \mu^{4}}{50} - \frac{324 \mu^{8}}{25} - \frac{486 \mu^{7}}{25} - \frac{264951 \mu^{6}}{2500} - \frac{99 \mu^{5}}{5}\right) + \gamma^{2} \cdot \left(\frac{891 d^{2} \mu^{3}}{125} - \frac{36693 d \mu^{5}}{1000} + \frac{891 d \mu^{4}}{250} + \frac{6723 \mu^{7}}{250} - \frac{18873 \mu^{6}}{500} - \frac{567 \mu^{5}}{100}\right) + \gamma \left(\frac{41877 d \mu^{4}}{5000} - \frac{8019 \mu^{6}}{625} + \frac{8019 \mu^{5}}{625} + \frac{891 \mu^{4}}{100}\right) + \frac{88209 \mu^{5}}{50000}.
p_5(x) / \gamma^5 \geq \frac{135999 d \gamma^{3} \mu^{6}}{5000} + \gamma^{6} \cdot \left(\frac{3564 d^{4} \mu^{3}}{125} + \frac{1332 d^{3} \mu^{5}}{125} + \frac{14256 d^{3} \mu^{4}}{125} + 27 d^{2} \mu^{7} + \frac{1764 d^{2} \mu^{6}}{125} + \frac{2124 d^{2} \mu^{5}}{25} + \frac{18 d \mu^{9}}{5} + \frac{54 d \mu^{8}}{5} - \frac{11268 d \mu^{7}}{125} - \frac{7272 d \mu^{6}}{125} - 9 \mu^{9} - 36 \mu^{8}\right) + \gamma^{5} \cdot \left(\frac{2556 d^{3} \mu^{4}}{25} - \frac{3299 d^{2} \mu^{6}}{50} + \frac{5436 d^{2} \mu^{5}}{25} + \frac{396 d^{2} \mu^{4}}{25} - \frac{1719 d \mu^{8}}{100} - \frac{441 d \mu^{7}}{5} + \frac{5567 d \mu^{6}}{25} + \frac{792 d \mu^{5}}{25} + \frac{117 \mu^{8}}{10} + \frac{2466 \mu^{7}}{25}\right) + \gamma^{4} \cdot \left(\frac{33093 d^{2} \mu^{5}}{500} + \frac{1449 d \mu^{7}}{125} + \frac{41229 d \mu^{6}}{250} + \frac{4689 d \mu^{5}}{250} + \frac{9 \mu^{9}}{5} + 9 \mu^{8} + \frac{41373 \mu^{7}}{500} + \frac{909 \mu^{6}}{25}\right) + \gamma^{2} \cdot \left(\frac{20493 d^{2} \mu^{3}}{4000} - \frac{36693 d \mu^{5}}{1000} - \frac{891 d \mu^{4}}{1000} + \frac{6723 \mu^{7}}{250} - \frac{18873 \mu^{6}}{500} - \frac{567 \mu^{5}}{100}\right) + \gamma \left(\frac{238239 d \mu^{4}}{40000} - \frac{81 \mu^{7}}{100} - \frac{70227 \mu^{6}}{5000} + \frac{112311 \mu^{5}}{40000} + \frac{4851 \mu^{4}}{800}\right) + \frac{88209 \mu^{5}}{50000}.
p_5(x) / \gamma^5 \geq \gamma^{6} \cdot \left(\frac{4527621 \mu^{5}}{50000} + \frac{14256 \mu^{4}}{125} + \frac{3564 \mu^{3}}{125}\right) + \gamma^{5} \cdot \left(\frac{117 \mu^{8}}{10} + \frac{2466 \mu^{7}}{25} + \frac{5567 \mu^{6}}{25} + \frac{124119 \mu^{5}}{500} + \frac{117418481 \mu^{4}}{1000000}\right) + \gamma^{4} \cdot \left(\frac{9 \mu^{9}}{5} + 9 \mu^{8} + \frac{47169 \mu^{7}}{500} + \frac{50319 \mu^{6}}{250} + \frac{42471 \mu^{5}}{500}\right) + \frac{135999 \gamma^{3} \mu^{6}}{5000} + \gamma^{2} \cdot \left(\frac{6723 \mu^{7}}{250} + \frac{2286387 \mu^{3}}{500000}\right) + \gamma \left(\frac{279027 \mu^{5}}{200000} + \frac{480789 \mu^{4}}{40000}\right) + \frac{88209 \mu^{5}}{50000}.


==> result_const_new_2_1.txt <==
\frac{9 \gamma \mu}{5} + 1
p_5^{(4)}(x) / \gamma = \gamma^{3} \left(- 192 d^{2} - 48 d \mu^{2} - 384 d \mu - 96 \mu^{2}\right) + \gamma \left(96 d - 96 \mu^{2} + 96 \mu\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \gamma \left(48 d - 108 \mu^{2} - \frac{24 \mu^{2}}{d}\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \gamma \left(48 d - 108 \mu^{2} - 24 \mu\right) + 216 \mu.
p_5^{(4)}(x) / \gamma \geq \frac{1113 \gamma}{25} + 216 \mu.
p_5^{(3)}(x) / \gamma^2 = \gamma^{6} \cdot \left(96 d^{4} + 48 d^{3} \mu^{2} + 384 d^{3} \mu + 96 d^{2} \mu^{3} + 480 d^{2} \mu^{2} + 48 d \mu^{4} + 192 d \mu^{3}\right) + \gamma^{4} \left(- 108 d^{3} + 96 d^{2} \mu^{2} - 408 d^{2} \mu + 36 d \mu^{4} + 144 d \mu^{3} - 588 d \mu^{2} - 24 \mu^{4} - 288 \mu^{3}\right) + \gamma^{3} \left(- \frac{1728 d^{2} \mu}{5} - \frac{432 d \mu^{3}}{5} - \frac{3456 d \mu^{2}}{5} - \frac{864 \mu^{3}}{5}\right) + \gamma^{2} \cdot \left(24 d^{2} - 51 d \mu^{2} + 84 d \mu + 36 \mu^{4} + 162 \mu^{2}\right) + \gamma \left(\frac{864 d \mu}{5} - \frac{864 \mu^{3}}{5} + \frac{864 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{4} \left(- 108 d^{3} - 408 d^{2} \mu - 588 d \mu^{2} - 24 \mu^{4} - 288 \mu^{3}\right) + \gamma^{3} \left(- \frac{1728 d^{2} \mu}{5} - \frac{432 d \mu^{3}}{5} - \frac{3456 d \mu^{2}}{5} - \frac{864 \mu^{3}}{5}\right) + \gamma^{2} \cdot \left(24 d^{2} - 51 d \mu^{2} + 84 d \mu + 36 \mu^{4} + 162 \mu^{2}\right) + \gamma \left(\frac{864 d \mu}{5} - \frac{864 \mu^{3}}{5} + \frac{864 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d^{2}}{2} - 51 d \mu^{2} + 33 d \mu + 36 \mu^{4} + \frac{177 \mu^{2}}{2} - \frac{3 \mu^{4}}{d} - \frac{36 \mu^{3}}{d}\right) + \gamma \left(\frac{648 d \mu}{5} - \frac{918 \mu^{3}}{5} + \frac{432 \mu^{2}}{5} - \frac{108 \mu^{3}}{5 d}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d^{2}}{2} - 51 d \mu^{2} + 33 d \mu + 36 \mu^{4} - 3 \mu^{3} + \frac{105 \mu^{2}}{2}\right) + \gamma \left(\frac{648 d \mu}{5} - \frac{918 \mu^{3}}{5} + \frac{324 \mu^{2}}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(3)}(x) / \gamma^2 \geq \gamma^{2} \cdot \left(\frac{21 d}{2} + 36 \mu^{4} + \frac{261 \mu^{2}}{5} + \frac{279 \mu}{10}\right) + \gamma \left(\frac{1161 \mu^{2}}{25} + \frac{648 \mu}{5}\right) + \frac{837 \mu^{2}}{5}.
p_5^{(2)}(x) / \gamma^3 = \gamma^{7} \left(- 64 d^{4} \mu^{2} - 32 d^{3} \mu^{4} - 256 d^{3} \mu^{3} - 64 d^{2} \mu^{5} - 320 d^{2} \mu^{4} - 32 d \mu^{6} - 128 d \mu^{5}\right) + \gamma^{6} \cdot \left(\frac{864 d^{4} \mu}{5} + \frac{432 d^{3} \mu^{3}}{5} + \frac{3456 d^{3} \mu^{2}}{5} + \frac{864 d^{2} \mu^{4}}{5} + 864 d^{2} \mu^{3} + \frac{432 d \mu^{5}}{5} + \frac{1728 d \mu^{4}}{5}\right) + \gamma^{5} \cdot \left(56 d^{3} \mu^{2} - 24 d^{2} \mu^{4} + 240 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} + 408 d \mu^{4} + 64 d \mu^{3} + 40 \mu^{6} + 192 \mu^{5}\right) + \gamma^{4} \left(- \frac{972 d^{3} \mu}{5} + \frac{864 d^{2} \mu^{3}}{5} - \frac{3672 d^{2} \mu^{2}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5} - \frac{5292 d \mu^{3}}{5} - \frac{216 \mu^{5}}{5} - \frac{2592 \mu^{4}}{5}\right) + \gamma^{3} \left(- \frac{6626 d^{2} \mu^{2}}{25} - \frac{1269 d \mu^{4}}{25} - \frac{14352 d \mu^{3}}{25} - 52 d \mu^{2} - 8 \mu^{6} - 24 \mu^{5} - \frac{6538 \mu^{4}}{25} - 64 \mu^{3}\right) + \gamma^{2} \cdot \left(\frac{216 d^{2} \mu}{5} - \frac{459 d \mu^{3}}{5} + \frac{756 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} + \frac{1458 \mu^{3}}{5}\right) + \gamma \left(\frac{3213 d \mu^{2}}{25} - \frac{3438 \mu^{4}}{25} + \frac{3438 \mu^{3}}{25} + 18 \mu^{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{7} \left(- 64 d^{4} \mu^{2} - 32 d^{3} \mu^{4} - 256 d^{3} \mu^{3} - 64 d^{2} \mu^{5} - 320 d^{2} \mu^{4} - 32 d \mu^{6} - 128 d \mu^{5}\right) + \gamma^{5} \cdot \left(56 d^{3} \mu^{2} - 24 d^{2} \mu^{4} + 240 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} + 408 d \mu^{4} + 64 d \mu^{3} + 40 \mu^{6} + 192 \mu^{5}\right) + \gamma^{4} \left(- \frac{972 d^{3} \mu}{5} + \frac{864 d^{2} \mu^{3}}{5} - \frac{3672 d^{2} \mu^{2}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5} - \frac{5292 d \mu^{3}}{5} - \frac{216 \mu^{5}}{5} - \frac{2592 \mu^{4}}{5}\right) + \gamma^{3} \left(- \frac{6626 d^{2} \mu^{2}}{25} - \frac{1269 d \mu^{4}}{25} - \frac{14352 d \mu^{3}}{25} - 52 d \mu^{2} - 8 \mu^{6} - 24 \mu^{5} - \frac{6538 \mu^{4}}{25} - 64 \mu^{3}\right) + \gamma^{2} \cdot \left(\frac{216 d^{2} \mu}{5} - \frac{459 d \mu^{3}}{5} + \frac{756 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} + \frac{1458 \mu^{3}}{5}\right) + \gamma \left(\frac{3213 d \mu^{2}}{25} - \frac{3438 \mu^{4}}{25} + \frac{3438 \mu^{3}}{25} + 18 \mu^{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{3} \mu^{2} - 28 d^{2} \mu^{4} + 208 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 8 d \mu^{5} + 368 d \mu^{4} + 64 d \mu^{3} + 36 \mu^{6} + 176 \mu^{5}\right) + \gamma^{4} \cdot \left(\frac{864 d^{2} \mu^{3}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d^{2} \mu}{10} - \frac{459 d \mu^{3}}{5} + \frac{297 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} + \frac{1593 \mu^{3}}{10} - \frac{27 \mu^{5}}{5 d} - \frac{324 \mu^{4}}{5 d}\right) + \gamma \left(\frac{9539 d \mu^{2}}{100} - \frac{28773 \mu^{4}}{200} + \frac{1644 \mu^{3}}{25} + \frac{23 \mu^{2}}{2} - \frac{\mu^{6}}{d} - \frac{3 \mu^{5}}{d} - \frac{3269 \mu^{4}}{100 d} - \frac{8 \mu^{3}}{d}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{3} \mu^{2} - 28 d^{2} \mu^{4} + 208 d^{2} \mu^{3} + 32 d^{2} \mu^{2} - 12 d \mu^{6} - 8 d \mu^{5} + 368 d \mu^{4} + 64 d \mu^{3} + 36 \mu^{6} + 176 \mu^{5}\right) + \gamma^{4} \cdot \left(\frac{864 d^{2} \mu^{3}}{5} + \frac{324 d \mu^{5}}{5} + \frac{1296 d \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d^{2} \mu}{10} - \frac{459 d \mu^{3}}{5} + \frac{297 d \mu^{2}}{5} + \frac{324 \mu^{5}}{5} - \frac{27 \mu^{4}}{5} + \frac{189 \mu^{3}}{2}\right) + \gamma \left(\frac{9539 d \mu^{2}}{100} - \mu^{5} - \frac{29373 \mu^{4}}{200} + \frac{3307 \mu^{3}}{100} + \frac{7 \mu^{2}}{2}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(2)}(x) / \gamma^3 \geq \gamma^{5} \cdot \left(48 d^{2} \mu^{2} + \frac{51297 d \mu^{3}}{250} + 32 d \mu^{2} + 36 \mu^{6} + 176 \mu^{5} + \frac{1836 \mu^{4}}{5} + 64 \mu^{3}\right) + \gamma^{4} \cdot \left(\frac{864 d \mu^{3}}{5} + \frac{324 \mu^{5}}{5} + \frac{1296 \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{189 d \mu}{10} + \frac{324 \mu^{5}}{5} + \frac{2349 \mu^{3}}{25} + \frac{2511 \mu^{2}}{50}\right) + \gamma \left(\frac{36747 \mu^{3}}{2000} + \frac{9889 \mu^{2}}{100}\right) + \frac{1701 \mu^{3}}{25}.
p_5^{(1)}(x) / \gamma^4 = \gamma^{8} \cdot \left(16 d^{4} \mu^{4} + 8 d^{3} \mu^{6} + 64 d^{3} \mu^{5} + 16 d^{2} \mu^{7} + 80 d^{2} \mu^{6} + 8 d \mu^{8} + 32 d \mu^{7}\right) + \gamma^{7} \left(- \frac{576 d^{4} \mu^{3}}{5} - \frac{288 d^{3} \mu^{5}}{5} - \frac{2304 d^{3} \mu^{4}}{5} - \frac{576 d^{2} \mu^{6}}{5} - 576 d^{2} \mu^{5} - \frac{288 d \mu^{7}}{5} - \frac{1152 d \mu^{6}}{5}\right) + \gamma^{6} \cdot \left(\frac{2988 d^{4} \mu^{2}}{25} + \frac{1444 d^{3} \mu^{4}}{25} + \frac{11952 d^{3} \mu^{3}}{25} + 8 d^{2} \mu^{6} + \frac{2088 d^{2} \mu^{5}}{25} + \frac{2828 d^{2} \mu^{4}}{5} + 2 d \mu^{8} - 8 d \mu^{7} - \frac{1356 d \mu^{6}}{25} + \frac{4376 d \mu^{5}}{25} - 12 \mu^{8} - 48 \mu^{7}\right) + \gamma^{5} \cdot \left(\frac{504 d^{3} \mu^{3}}{5} - \frac{216 d^{2} \mu^{5}}{5} + 432 d^{2} \mu^{4} + \frac{288 d^{2} \mu^{3}}{5} - \frac{108 d \mu^{7}}{5} + \frac{3672 d \mu^{5}}{5} + \frac{576 d \mu^{4}}{5} + 72 \mu^{7} + \frac{1728 \mu^{6}}{5}\right) + \gamma^{4} \left(- \frac{6723 d^{3} \mu^{2}}{50} + \frac{3338 d^{2} \mu^{4}}{25} - \frac{12699 d^{2} \mu^{3}}{25} + \frac{1133 d \mu^{6}}{25} + \frac{5832 d \mu^{5}}{25} - \frac{34003 d \mu^{4}}{50} + \mu^{8} + 8 \mu^{7} + \frac{778 \mu^{6}}{25} - \frac{7364 \mu^{5}}{25}\right) + \gamma^{3} \left(- \frac{12978 d^{2} \mu^{3}}{125} + \frac{243 d \mu^{5}}{125} - \frac{35856 d \mu^{4}}{125} - \frac{468 d \mu^{3}}{5} - \frac{72 \mu^{7}}{5} - \frac{216 \mu^{6}}{5} - \frac{35514 \mu^{5}}{125} - \frac{576 \mu^{4}}{5}\right) + \gamma^{2} \cdot \left(\frac{747 d^{2} \mu^{2}}{25} - \frac{14499 d \mu^{4}}{200} + \frac{5229 d \mu^{3}}{50} + \frac{2691 \mu^{6}}{50} - 18 \mu^{5} + \frac{18369 \mu^{4}}{100}\right) + \gamma \left(\frac{5589 d \mu^{3}}{125} - \frac{7614 \mu^{5}}{125} + \frac{7614 \mu^{4}}{125} + \frac{162 \mu^{3}}{5}\right) + \frac{27621 \mu^{4}}{2000}.
p_5^{(1)}(x) / \gamma^4 \geq \frac{243 d \gamma^{3} \mu^{5}}{125} + \gamma^{6} \cdot \left(\frac{2988 d^{4} \mu^{2}}{25} + \frac{1444 d^{3} \mu^{4}}{25} + \frac{11952 d^{3} \mu^{3}}{25} + 8 d^{2} \mu^{6} + \frac{2088 d^{2} \mu^{5}}{25} + \frac{2828 d^{2} \mu^{4}}{5} + 2 d \mu^{8} - 8 d \mu^{7} - \frac{1356 d \mu^{6}}{25} + \frac{4376 d \mu^{5}}{25} - 12 \mu^{8} - 48 \mu^{7}\right) + \gamma^{5} \cdot \left(\frac{432 d^{3} \mu^{3}}{5} - \frac{252 d^{2} \mu^{5}}{5} + \frac{1872 d^{2} \mu^{4}}{5} + \frac{288 d^{2} \mu^{3}}{5} - \frac{108 d \mu^{7}}{5} - \frac{72 d \mu^{6}}{5} + \frac{3312 d \mu^{5}}{5} + \frac{576 d \mu^{4}}{5} + \frac{324 \mu^{7}}{5} + \frac{1584 \mu^{6}}{5}\right) + \gamma^{4} \cdot \left(\frac{3338 d^{2} \mu^{4}}{25} + \frac{1133 d \mu^{6}}{25} + \frac{5832 d \mu^{5}}{25} + \mu^{8} + 8 \mu^{7} + \frac{778 \mu^{6}}{25}\right) + \gamma^{2} \cdot \left(\frac{5229 d^{2} \mu^{2}}{400} - \frac{14499 d \mu^{4}}{200} + \frac{8217 d \mu^{3}}{200} + \frac{2691 \mu^{6}}{50} - 18 \mu^{5} + \frac{4949 \mu^{4}}{80}\right) + \gamma \left(\frac{15867 d \mu^{3}}{500} - \frac{9 \mu^{6}}{5} - \frac{8289 \mu^{5}}{125} - \frac{5229 \mu^{4}}{500} + \frac{63 \mu^{3}}{10}\right) + \frac{27621 \mu^{4}}{2000}.
p_5^{(1)}(x) / \gamma^4 \geq \gamma^{6} \cdot \left(\frac{2988 d^{3} \mu^{2}}{25} + \frac{1444 d^{2} \mu^{4}}{25} + \frac{11952 d^{2} \mu^{3}}{25} + \frac{9852 d \mu^{5}}{125} + \frac{2828 d \mu^{4}}{5} + \frac{3491 \mu^{5}}{20}\right) + \gamma^{5} \cdot \left(\frac{10737 d^{2} \mu^{3}}{125} + \frac{467793 d \mu^{4}}{1250} + \frac{288 d \mu^{3}}{5} + \frac{324 \mu^{7}}{5} + \frac{1584 \mu^{6}}{5} + \frac{3312 \mu^{5}}{5} + \frac{576 \mu^{4}}{5}\right) + \gamma^{4} \cdot \left(\frac{3338 d \mu^{4}}{25} + \mu^{8} + 8 \mu^{7} + \frac{1911 \mu^{6}}{25} + \frac{5832 \mu^{5}}{25}\right) + \frac{243 \gamma^{3} \mu^{5}}{125} + \gamma^{2} \cdot \left(\frac{246951 d \mu^{2}}{20000} + \frac{2691 \mu^{6}}{50} + \frac{961 \mu^{4}}{16} + \frac{8217 \mu^{3}}{200}\right) + \frac{454041 \gamma \mu^{3}}{12500} + \frac{27621 \mu^{4}}{2000}.
p_5(x) / \gamma^5 = \gamma^{8} \cdot \left(\frac{144 d^{4} \mu^{5}}{5} + \frac{72 d^{3} \mu^{7}}{5} + \frac{576 d^{3} \mu^{6}}{5} + \frac{144 d^{2} \mu^{8}}{5} + 144 d^{2} \mu^{7} + \frac{72 d \mu^{9}}{5} + \frac{288 d \mu^{8}}{5}\right) + \gamma^{7} \left(- \frac{2592 d^{4} \mu^{4}}{25} - \frac{1496 d^{3} \mu^{6}}{25} - \frac{10368 d^{3} \mu^{5}}{25} - 4 d^{2} \mu^{8} - \frac{2992 d^{2} \mu^{7}}{25} - \frac{2512 d^{2} \mu^{6}}{5} - \frac{1096 d \mu^{8}}{25} - \frac{4384 d \mu^{7}}{25}\right) + \gamma^{6} \cdot \left(\frac{3564 d^{4} \mu^{3}}{125} + \frac{1332 d^{3} \mu^{5}}{125} + \frac{14256 d^{3} \mu^{4}}{125} + \frac{72 d^{2} \mu^{7}}{5} - \frac{4536 d^{2} \mu^{6}}{125} + \frac{2124 d^{2} \mu^{5}}{25} + \frac{18 d \mu^{9}}{5} - \frac{72 d \mu^{8}}{5} - \frac{23868 d \mu^{7}}{125} - \frac{7272 d \mu^{6}}{125} - \frac{108 \mu^{9}}{5} - \frac{432 \mu^{8}}{5}\right) + \gamma^{5} \cdot \left(\frac{2718 d^{3} \mu^{4}}{25} - \frac{422 d^{2} \mu^{6}}{25} + \frac{2124 d^{2} \mu^{5}}{5} + \frac{396 d^{2} \mu^{4}}{25} - \frac{386 d \mu^{8}}{25} + 16 d \mu^{7} + \frac{15424 d \mu^{6}}{25} + \frac{792 d \mu^{5}}{25} + \frac{284 \mu^{8}}{5} + \frac{6976 \mu^{7}}{25}\right) + \gamma^{4} \left(- \frac{8019 d^{3} \mu^{3}}{250} + \frac{6714 d^{2} \mu^{5}}{125} - \frac{15147 d^{2} \mu^{4}}{125} + \frac{1449 d \mu^{7}}{125} + \frac{17496 d \mu^{6}}{125} - \frac{20259 d \mu^{5}}{250} + \frac{9 \mu^{9}}{5} + \frac{72 \mu^{8}}{5} + \frac{12834 \mu^{7}}{125} + \frac{3708 \mu^{6}}{125}\right) + \gamma^{3} \left(- \frac{96777 d^{2} \mu^{4}}{2500} + \frac{5778 d \mu^{6}}{625} - \frac{78876 d \mu^{5}}{625} - \frac{1287 d \mu^{4}}{50} - \frac{324 \mu^{8}}{25} - \frac{972 \mu^{7}}{25} - \frac{116694 \mu^{6}}{625} - \frac{792 \mu^{5}}{25}\right) + \gamma^{2} \cdot \left(\frac{891 d^{2} \mu^{3}}{125} - \frac{31347 d \mu^{5}}{1000} + \frac{6237 d \mu^{4}}{250} + \frac{6723 \mu^{7}}{250} - \frac{162 \mu^{6}}{5} + \frac{7857 \mu^{5}}{500}\right) + \gamma \left(\frac{41877 d \mu^{4}}{5000} - \frac{8019 \mu^{6}}{625} + \frac{8019 \mu^{5}}{625} + \frac{891 \mu^{4}}{100}\right) + \frac{88209 \mu^{5}}{50000}.
p_5(x) / \gamma^5 \geq \frac{5778 d \gamma^{3} \mu^{6}}{625} + \gamma^{6} \cdot \left(\frac{3564 d^{4} \mu^{3}}{125} + \frac{1332 d^{3} \mu^{5}}{125} + \frac{14256 d^{3} \mu^{4}}{125} + \frac{72 d^{2} \mu^{7}}{5} - \frac{4536 d^{2} \mu^{6}}{125} + \frac{2124 d^{2} \mu^{5}}{25} + \frac{18 d \mu^{9}}{5} - \frac{72 d \mu^{8}}{5} - \frac{23868 d \mu^{7}}{125} - \frac{7272 d \mu^{6}}{125} - \frac{108 \mu^{9}}{5} - \frac{432 \mu^{8}}{5}\right) + \gamma^{5} \cdot \left(\frac{2556 d^{3} \mu^{4}}{25} - \frac{1031 d^{2} \mu^{6}}{50} + \frac{9972 d^{2} \mu^{5}}{25} + \frac{396 d^{2} \mu^{4}}{25} - \frac{1569 d \mu^{8}}{100} + \frac{213 d \mu^{7}}{25} + \frac{14639 d \mu^{6}}{25} + \frac{792 d \mu^{5}}{25} + \frac{2703 \mu^{8}}{50} + \frac{6702 \mu^{7}}{25}\right) + \gamma^{4} \cdot \left(\frac{6714 d^{2} \mu^{5}}{125} + \frac{1449 d \mu^{7}}{125} + \frac{17496 d \mu^{6}}{125} + \frac{9 \mu^{9}}{5} + \frac{72 \mu^{8}}{5} + \frac{12834 \mu^{7}}{125} + \frac{3708 \mu^{6}}{125}\right) + \gamma^{2} \cdot \left(\frac{20493 d^{2} \mu^{3}}{4000} - \frac{31347 d \mu^{5}}{1000} + \frac{34749 d \mu^{4}}{2000} + \frac{6723 \mu^{7}}{250} - \frac{162 \mu^{6}}{5} + \frac{42597 \mu^{5}}{4000}\right) + \gamma \left(\frac{238239 d \mu^{4}}{40000} - \frac{81 \mu^{7}}{100} - \frac{38151 \mu^{6}}{2500} - \frac{33633 \mu^{5}}{5000} + \frac{4257 \mu^{4}}{800}\right) + \frac{88209 \mu^{5}}{50000}.
p_5(x) / \gamma^5 \geq \gamma^{6} \cdot \left(\frac{2107539 \mu^{5}}{25000} + \frac{14256 \mu^{4}}{125} + \frac{3564 \mu^{3}}{125}\right) + \gamma^{5} \cdot \left(\frac{2703 \mu^{8}}{50} + \frac{1383 \mu^{7}}{5} + \frac{14639 \mu^{6}}{25} + \frac{10764 \mu^{5}}{25} + \frac{117872231 \mu^{4}}{1000000}\right) + \gamma^{4} \cdot \left(\frac{9 \mu^{9}}{5} + \frac{72 \mu^{8}}{5} + \frac{14283 \mu^{7}}{125} + \frac{21204 \mu^{6}}{125} + \frac{6714 \mu^{5}}{125}\right) + \frac{5778 \gamma^{3} \mu^{6}}{625} + \gamma^{2} \cdot \left(\frac{6723 \mu^{7}}{250} + \frac{29637 \mu^{5}}{4000} + \frac{34749 \mu^{4}}{2000} + \frac{240489 \mu^{3}}{50000}\right) + \frac{10451151 \gamma \mu^{4}}{1000000} + \frac{88209 \mu^{5}}{50000}.
\mA = \left[\begin{matrix}\gamma^{4} \left(d + \mu\right)^{2} + \gamma^{2} \mu^{2} + \gamma^{2} \left(d + \mu\right) + \left(\gamma^{2} \left(d + \mu\right) - 1\right)^{2} - 1 & \gamma^{2} \left(d + \mu\right) \left(2 \gamma^{2} \left(d + \mu\right) - 1\right) & \gamma \left(d \gamma^{2} \mu + d \gamma^{2} + 2 \gamma^{2} \mu^{2} + 3 \gamma^{2} \mu - \frac{3 \mu}{2}\right) & \gamma^{3} \left(d \mu + d + 2 \mu^{2} + 3 \mu\right)\\\gamma^{2} \left(d + \mu\right) \left(2 \gamma^{2} \left(d + \mu\right) - 1\right) & \gamma^{4} \left(d + \mu\right)^{2} + \gamma^{2} \mu^{2} + \gamma^{2} \left(d + \mu\right) + \left(\gamma^{2} \left(d + \mu\right) - 1\right)^{2} - 1 & \gamma^{3} \left(d \mu + d + 2 \mu^{2} + 3 \mu\right) & \gamma \left(d \gamma^{2} \mu + d \gamma^{2} + 2 \gamma^{2} \mu^{2} + 3 \gamma^{2} \mu - \frac{3 \mu}{2}\right)\\\gamma \left(d \gamma^{2} \mu + d \gamma^{2} + 2 \gamma^{2} \mu^{2} + 3 \gamma^{2} \mu - \frac{3 \mu}{2}\right) & \gamma^{3} \left(d \mu + d + 2 \mu^{2} + 3 \mu\right) & \gamma^{2} \cdot \left(2 \gamma^{2} \mu^{2} + 8 \gamma^{2} \mu + 12 \gamma^{2} + \mu^{2} - \mu - 2\right) & \gamma^{2} \cdot \left(4 \gamma^{2} + \mu + 2 \left(\mu + 2\right) \left(\gamma^{2} \left(\mu + 2\right) - 1\right) + 2\right)\\\gamma^{3} \left(d \mu + d + 2 \mu^{2} + 3 \mu\right) & \gamma \left(d \gamma^{2} \mu + d \gamma^{2} + 2 \gamma^{2} \mu^{2} + 3 \gamma^{2} \mu - \frac{3 \mu}{2}\right) & \gamma^{2} \cdot \left(4 \gamma^{2} + \mu + 2 \left(\mu + 2\right) \left(\gamma^{2} \left(\mu + 2\right) - 1\right) + 2\right) & \gamma^{2} \cdot \left(2 \gamma^{2} \mu^{2} + 8 \gamma^{2} \mu + 12 \gamma^{2} + \mu^{2} - \mu - 2\right)\end{matrix}\right]
a = \left[\begin{matrix}\gamma^{3} \left(d + \mu^{2} + 3 \mu\right) & \gamma^{3} \left(d + \mu^{2} + 3 \mu\right) & \frac{\gamma^{2} \cdot \left(4 \gamma^{2} \mu^{2} + 16 \gamma^{2} \mu + 24 \gamma^{2} - \mu - 4\right)}{2} & \frac{\gamma^{2} \cdot \left(4 \gamma^{2} \mu^{2} + 16 \gamma^{2} \mu + 24 \gamma^{2} - \mu - 4\right)}{2}\end{matrix}\right]
b = 2 \gamma^{4} \left(\mu + 2\right)^{2} + 2 \gamma^{2} + \left(2 \gamma^{2} - 1\right)^{2} - 1

